Study of gold and bismuth electrical contacts to a MoS$_{2}$ monolayer

Semiconducting transition metal dichalcogenides (TMDCs) present new possibilities for designing novel electronic devices. An efficient contacting scheme is required to take advantage of exceptional opto-electronic properties of TMDCs in future electronic devices. This is however challenging for TMDCs, mostly due to the typically high Schottky barrier formed between a metal and a semiconductor. Here we investigate different approaches for contacting MoS$_{2}$, utilizing both metallic gold and semimetallic bismuth as contact materials. The collected I-V characteristics of Bi-contacted devices are compared with the performance of traditional gold contacts. The method of AFM ironing, which we used to enhance the parameters of gold contacts, is also described. Additionally, we show preliminary results regarding an optical response for both types of samples.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------

